Efficient Medium Access Arbitration Among Interfering WBANs Using Latin Rectangles

The overlap of transmission ranges among multiple Wireless Body Area Networks (WBANs) is referred to as coexistence. The interference is most likely to affect the communication links and degrade the performance when sensors of different WBANs simultaneously transmit using the same channel. In this paper, we propose a distributed approach that adapts to the size of the network, i.e., the number of coexisting WBANs, and to the density of sensors forming each individual WBAN in order to minimize the impact of co-channel interference through dynamic channel hopping based on Latin rectangles. Furthermore, the proposed approach opts to reduce the overhead resulting from channel hopping, and lowers the transmission delay, and saves the power resource at both sensor- and WBAN-levels. Specifically, we propose two schemes for channel allocation and medium access scheduling to diminish the probability of inter-WBAN interference. The first scheme, namely, Distributed Interference Avoidance using Latin rectangles (DAIL), assigns channel and time-slot combination that reduces the probability of medium access collision. DAIL suits crowded areas, e.g., high density of coexisting WBANs, and involves overhead due to frequent channel hopping at the WBAN coordinator and sensors. The second scheme, namely, CHIM, takes advantage of the relatively lower density of collocated WBANs to save power by hopping among channels only when interference is detected at the level of the individual nodes. We present an analytical model that derives the collision probability and network throughput. The performance of DAIL and CHIM is further validated through simulations.

==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


